Iterative Circuit Repair Against Formal Specifications

We present a deep learning approach for repairing sequential circuits against formal specifications given in linear-time temporal logic (LTL). Given a defective circuit and its formal specification, we train Transformer models to output circuits that satisfy the corresponding specification. We propose a separated hierarchical Transformer for multimodal representation learning of the formal specification and the circuit. We introduce a data generation algorithm that enables generalization to more complex specifications and out-of-distribution datasets. In addition, our proposed repair mechanism significantly improves the automated synthesis of circuits from LTL specifications with Transformers. It improves the state-of-the-art by $6.8$ percentage points on held-out instances and $11.8$ percentage points on an out-of-distribution dataset from the annual reactive synthesis competition.

==> bins_target_size_partial.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{539.69327259bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36131634)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bins_target_size_partial.pdf}}%
    \put(0.07429363,0.11256394){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.25307574,0.11256394){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0.43185784,0.11256394){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0.61065385,0.11256394){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15\end{tabular}}}}%
    \put(0.78943595,0.11256394){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.96821806,0.11256394){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}25\end{tabular}}}}%
    \put(0.04946008,0.13035182){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.04946008,0.23068659){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0.04946008,0.33102136){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bins_target_size_partial.pdf}}%
    \put(0.30446604,0.06728822){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Semantic Accuracy (smoothed)    \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bins_target_size_partial.pdf}}%
    \put(0.68625842,0.06728822){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}error\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bins_target_size_partial.pdf}}%
    \put(0.30446604,0.04088433){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}violated (copy)  \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bins_target_size_partial.pdf}}%
    \put(0.68625842,0.04088433){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}violated\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bins_target_size_partial.pdf}}%
    \put(0.30446604,0.01448045){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}satisfied\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bins_target_size_partial.pdf}}%
    \put(0.68625842,0.01448045){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}match\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bins_target_size_partial.pdf}}%
    \put(0.01266996,0.18614903){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}samples (\%)\end{tabular}}}}}%
  \end{picture}%
\endgroup%

